Unravelling Water Stability and Electrical Conductivity of 2D Layered Metal-Organic Frameworks in Aqueous Solutions

Molecular dynamics simulations combined with periodic electronic structure calculations are performed to decipher structural, thermodynamical and dynamical properties of the interfaced vs. confined water adsorbed in hexagonal 1D channels of the 2D layered electrically conductive Cu3(HHTP)2 and Cu3(HTTP)2 metal-organic frameworks (HHTP=2,3,6,7,10,11-hexahydroxytriphenylene and HTTP = 2,3,6,7,10,11-hexathiotriphenylene). Comparing water adsorption in bulk vs. slab models of the studied 2D MOFs shows that water is preferentially adsorbed on the framework walls via forming hydrogen bonds to the organic linkers rather than by coordinating to the coordinatively unsaturated open-Cu2+ sites. Theory predicts that in Cu3(HTTP)2 the van der Waals interactions are stronger which helps the MOF maintain its layered morphology with allowing very little water molecules to diffuse into the interlayer space. Data presented in this work are general and helpful in implementing new strategies for preserving the integrity as well as electrical conductivity of porous materials in aqueous solutions.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-pccp.tex (the template with example text)

 - rsc-articletemplate-pccp.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-pccp.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


